Underwater Acoustic Signal Recognition Based on Salient Feature

With the rapid advancement of technology, the recognition of underwater acoustic signals in complex environments has become increasingly crucial. Currently, mainstream underwater acoustic signal recognition relies primarily on time-frequency analysis to extract spectral features, finding widespread applications in the field. However, existing recognition methods heavily depend on expert systems, facing limitations such as restricted knowledge bases and challenges in handling complex relationships. These limitations stem from the complexity and maintenance difficulties associated with rules or inference engines. Recognizing the potential advantages of deep learning in handling intricate relationships, this paper proposes a method utilizing neural networks for underwater acoustic signal recognition. The proposed approach involves continual learning of features extracted from spectra for the classification of underwater acoustic signals. Deep learning models can automatically learn abstract features from data and continually adjust weights during training to enhance classification performance.

==> author/Authoer_HaoBai.txt <==
Hao Bai received the B.S degree in College of Information Science and Technology from Beijing University of Chemical Technology in 2021. Now he is working toward the master's degree in College of Information Science and Technology from Beijing University of Chemical Technology, Beijing, China. 

Now his research interest is computer vision, and he is particularly interested in object detection.

==> author/Author_HaoSheng.txt <==
Hao Sheng received his B.S. and Ph.D. degrees from the School of Computer Science and Engineering of Beihang University in 2003 and 2009, respectively. 

Now he is a professor in the School of Computer Science and Engineering, Beihang University, China. He is working on computer vision, pattern recognition and machine learning. Contact him at shenghao@buaa.edu.cn

==> author/Author_QunxiongZhu.txt <==
Qun-Xiong Zhu  received the Ph.D. degree in College of Information Science and Technology from Beijing University of Chemical Technology, in 1996. 

Now he is a professor in College of Information Science and Technology from Beijing University of Chemical Technology, Beijing, China. His research interests include computational intelligence, artificial intelligence, machine learning, fault diagnosis and process modeling.

==> author/Author_YanLinHe.txt <==
Yan-Lin He received the B.S. and Ph.D. degree in College of Information Science and Technology from Beijing University of Chemical Technology, in 2011 and 2016, respectively. 

Now he is a professor in College of Information Science and Technology from Beijing University of Chemical Technology, China. His research interests include fault diagnosis, soft sensor, computational intelligence, and machine learning.

==> author/Author_YangZhang.txt <==
Yang Zhang received his B.S. and Ph.D. degrees from School of Computer Science and Engineering of Beihang University in 2014 and 2020. He is the corresponding author of this paper. Contact him at yang\_zh@mail.buct.edu.cn. 

Now he is an associate professor in the College of Information Science and Technology, Beijing University of Chemical Technology, China. He is working on computer vision and machine learning.

==> author/Author_YuanXu.txt <==
Yuan Xu received received the B.S. and Ph.D. degrees in College of Information Science and Technology from Beijing University of Chemical Technology, in 2005 and 2010, respectively. 

Now she is a professor in College of Information Science and Technology from Beijing University of Chemical Technology, Beijing, China. Her research interests include computational intelligence, data mining, fault diagnosis, machine learning and process modeling.

==> con.txt <==
@ARTICLE{Tao2007,
  author={Tao, Ran and Li, Bing-Zhao and Wang, Yue},
  journal={IEEE Transactions on Signal Processing}, 
  title={Spectral Analysis and Reconstruction for Periodic Nonuniformly Sampled Signals in Fractional Fourier Domain}, 
  year={2007},
  volume={55},
  number={7},
  pages={3541-3547},
  doi={10.1109/TSP.2007.893931}}

@ARTICLE{Hinton2012,
  author={Hinton, Geoffrey and Deng, Li and Yu, Dong and Dahl, George E. and Mohamed, Abdel-rahman and Jaitly, Navdeep and Senior, Andrew and Vanhoucke, Vincent and Nguyen, Patrick and Sainath, Tara N. and Kingsbury, Brian},
  journal={IEEE Signal Processing Magazine}, 
  title={Deep Neural Networks for Acoustic Modeling in Speech Recognition: The Shared Views of Four Research Groups}, 
  year={2012},
  volume={29},
  number={6},
  pages={82-97},
  doi={10.1109/MSP.2012.2205597}}

@ARTICLE{Miao2021,
  author={Miao, Yongchun and Zakharov, Yuriy V. and Sun, Haixin and Li, Jianghui and Wang, Junfeng},
  journal={IEEE Journal of Oceanic Engineering}, 
  title={Underwater Acoustic Signal Classification Based on Sparse Time–Frequency Representation and Deep Learning}, 
  year={2021},
  volume={46},
  number={3},
  pages={952-962},
  doi={10.1109/JOE.2020.3039037}}

@ARTICLE{Zhang2016,
  author={Zhang, Liangpei and Zhang, Lefei and Du, Bo},
  journal={IEEE Geoscience and Remote Sensing Magazine}, 
  title={Deep Learning for Remote Sensing Data: A Technical Tutorial on the State of the Art}, 
  year={2016},
  volume={4},
  number={2},
  pages={22-40},
  doi={10.1109/MGRS.2016.2540798}}


 @Article{s22062181,
AUTHOR = {Domingos, Lucas C. F. and Santos, Paulo E. and Skelton, Phillip S. M. and Brinkworth, Russell S. A. and Sammut, Karl},
TITLE = {A Survey of Underwater Acoustic Data Classification Methods Using Deep Learning for Shoreline Surveillance},
JOURNAL = {Sensors},
VOLUME = {22},
YEAR = {2022},
NUMBER = {6},
ARTICLE-NUMBER = {2181},
URL = {https://www.mdpi.com/1424-8220/22/6/2181},
PubMedID = {35336352},
DOI = {10.3390/s22062181}
}



